Ciii]$\lambda1909$ emission as an alternative to Ly$\alpha$ in the reionization era: the dependence of Ciii] and Ly$\alpha$ at $3<z<4$ from the VANDELS survey

The velocity offset of Ly$\alpha$ emission from a galaxy's systemic redshift is an excellent tracer of conditions that enable the escape of Ly$\alpha$ photons from the galaxy, and potentially hydrogen ionizing Lyman continuum photons. However at $z\geq6$, Ly$\alpha$ is often heavily attenuated by the neutral intergalactic medium. Here we investigate the utility of Ciii],$\lambda\lambda1907,1909$ emission, usually the brightest UV line after Ly$\alpha$, as a proxy estimating the Ly$\alpha$ velocity offset ($\Delta v_{\rm{Ly}\alpha}$). To do so, we use analogues of reionization era galaxies based upon 52 star-forming galaxies with robust Ciii] detections drawn from the VANDELS survey. Our sample spans a broad UV magnitude range of $-18.5 < M_{\rm{UV}} < -22.0$, with a sample average value of EW(Ciii]) $=5.3$\,{\AA}. We find a slight increase of EW(Ciii]) with increasing EW(Ly$\alpha$), but find a large range of EW(Ciii]) $\sim$1-13\,{\AA} particularly at EW(Ly$\alpha$) $<10$\,{\AA}. Using the Ciii] line peak as the systemic redshift, we calculate $\Delta v_{\rm{Ly}\alpha}$ and recover the previously reported trend of decreasing $\Delta v_{\rm{Ly}\alpha}$ with increasing EW(Ly$\alpha$). Interestingly, we find an anti-correlation between $\Delta v_{\rm{Ly}\alpha}$ and EW(Ciii]), which also displays a dependence on the UV absolute magnitude. We derive a multi-variate fit to obtain $\Delta v_{\rm{Ly}\alpha}$ using both EW(Ciii]) and $M_{\rm{UV}}$, finding that $\Delta v_{\rm{Ly}\alpha}$ is more strongly dependent on EW(Ciii]), with a weaker but non-negligible dependence on $M_{\rm{UV}}$. We find that for a fixed EW(Ciii]), UV-bright Ly$\alpha$ emitting galaxies show smaller values of $\Delta v_{\rm{Ly}\alpha}$,which suggests that such galaxies may be undergoing more bursty star-formation compared to the UV-fainter ones, akin to a population of extremely UV-bright galaxies identified at $z>10$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
